MIME: MIMicking Emotions for Empathetic Response Generation

Current approaches to empathetic response generation view the set of emotions expressed in the input text as a flat structure, where all the emotions are treated uniformly. We argue that empathetic responses often mimic the emotion of the user to a varying degree, depending on its positivity or negativity and content. We show that the consideration of this polarity-based emotion clusters and emotional mimicry results in improved empathy and contextual relevance of the response as compared to the state-of-the-art. Also, we introduce stochasticity into the emotion mixture that yields emotionally more varied empathetic responses than the previous work. We demonstrate the importance of these factors to empathetic response generation using both automatic- and human-based evaluations. The implementation of MIME is publicly available at https://github.com/declare-lab/MIME.

==> rebuttal.txt <==
We convey our sincere gratitude to all the reviewers for devoting their valuable time into reviewing this paper.

* Reviewer #1

1. An important issue related to conclusions and interpretations of experimental results: In tables (for example, 4 and 5), model comparisons are presented without specification of pairwise statistical significance tests. These are mandatory for a rigorous analysis of the comparative advantages of the different models evaluated. The inclusion of p-values from the pairwise difference tests in the corresponding tables would be highly appreciated and would consolidate the conclusions of the document.

--- Thank you so much for this valuable comment. Agreed. We already have carried out all the statistical significant tests and found the p-value to be <0.03. We will include this in the camera ready version.

* Reviewer #2

We agree with the stylistic amendments suggested. These will be added to the final version.

1. While the related work provides a good overview of some of the work in the area of empathetic response generation, it does not adequately describe how the proposed approach is different from previous works.

--- We will include a detailed comparison of our approach with different methods proposed in the past.

2. As noted by the authors themselves, while improving the empathetic dimension of generated responses is a worthwhile contribution, it is achieved at the cost of fluency.

--- Indeed. But, we improved empathy and relevance substantially at the cost of a small loss in fluency. In the future, we plan to solve this issue by maximizing language-model score for generated sentence.

3. Although it is an interesting approach, it seems that the proposed model incrementally builds upon the work of Lin et al. (2019).

--- We do keep the concept of emotion mixture from Lin et al. Additionally, we take into consideration several crucial factors that are novel in our work:
    a) Grouping of emotions---positive and negative---that allows the consideration of two types of emotions to be considered independently;
    b) Emotion mimicry/non-mimicry, that explicitly guides the output emotion. This leads to improved emotion understanding at polarity level, as evidenced by (Fig. 3).
    c) Compared to Lin et al.(2019) our model incurs fewer parameters (Table 2) and it is scalable to a high number of emotion classes. We achieve this by employing embeddings for each emotion class, as opposed to the transformer decoders in Lin et al. (2019).

4. A lot of references are listed in the Related Work section, not enough discussions are provided regarding how the proposed work is different.

--- We will expand on this in the final version, given the extra page.

5. Would you please provide some justification regarding the assumptions made in lines 355-360? For instance, it is not obvious why non-mimicking emotion representations should be the polar opposite, instead of "neutral".

--- This is a very interesting point. Thank you! Since, the replies are empathetic in nature, we assume that it should always contain an emotion and 'neutral' means lack of emotion. 
[RM's version] We therefore build our system under the assumption that the responses generated by our system always reflect an emotion. In the future, we will also consider the generation of neutral statements (note that this will also imply solving interesting data limitations: since 'neutral' is not an emotion, it is not typically represented in emotion datasets). 


[Previous version] Indeed, in real life certain responses can be appropriately 'neutral', for example, "What's the time now?" → "It's 9 A.M.". However, such dialogues are not the focus here.
Even if we were to consider 'neutral' emotion, there are a few hurdles:
    a) 'neutral' is not among the emotion classes in the dataset;
    b) As in the dataset, "neutral" is not an emotion category, including the "neutral" category in our model will result in imperfect learning of the neutral embeddings. Also note that, as it is a seq2seq generative network, with the help of the cross entropy-based learning of generation, some form of neutrality in the responses is still maintained. This can be particularly seen in the responses like this -- "i could not wait to go to the concert." → "Wow! Which concert is it?" where an empathetic reply "awesome!" is followed by a question "Which concert is it?".

To accommodate 'neutral' we can re-annotate the dataset at utterance level with emotion manual or synthetic labels that include 'neutral'. However, the latter case is susceptible to errors from emotion classifier.

We will include all these information as a separate discussion section in the camera ready if accepted.

* Reviewer #3

1. The intuition behind the paper is "Specifically, positive emotion is often responded with closely positive response. Negative emotion, however, is likely responded with negativity mixed with some positivity to uphold the moral." There are numerous theories in communication on empathetic responses and, generally, good active listening and response strategies. I would argue that the theoretical underpinning of the work is missing.

--- Indeed, there are various theories of empathy that can influence our work on empathetic response generation.; given the extra page, we will include a brief overview of these theories and provide theoretical support for our work. We were inspired by the simulation theory of empathy which was quite simple to follow given the dataset. As such, we initially tried using only the mimicking emotions for empathetic response generation. However, this resulted in poorer responses in terms of diversity, relevance, and empathy, especially in negatively-charged context where empathetic responses require a mix of both positive and negative emotions, as argued in the paper. 
Hence, we resorted to a more flexible setup that includes both mimicking and non-mimicking emotions, with the network deciding their mix. Given extra page if accepted, we will add this bit of analysis to the paper.

Based on the idea of grouping the emotions into positive and negative categories, followed by the mechanism of mixing these two groups of emotions using the concept of mimicry and non-mimicry, we were able to achieve good results and surpass the state of the art. In the future, we plan to leverage other theories of empathy from both communication and healthcare (e.g., motivational interviewing proposes empathetic mechanisms for counseling purposes) and compare the empirical performance of the models developed based on the different theoretical foundations.


2.  In the paper, the 32 emotions are split into positive and negative in an intuitive manner. However, in my view, anticipation may not always entail an negative emotion, it is most often a positive one.

--- Thank you for raising this important point! Anticipation is similar to surprise, which can be either positive and negative (I worked hard all night for that exam. it takes 5 months to get the results back. the wait is killing me). To allow for this flexibility, and account for both positive and negative anticipation, we thought the best strategy was to divide it into two positive and negative labels, similar to surprise (we explained this on Line 759). We leave this to our future work. 

* Response to Chairs

Dear Chairs,

We wanted to bring your attention to R3's comment on theoretical basis of our model. Although, the reviewer 3 states that the paper lacks theoretical underpinnings, we assume, from psychiatric perspective, the reviewer does not suggest any theory per se. We do respond that our model loosely follows simulation theory of empathy.

Also, R2 comments that this is an incremental update over Lin et al's work. We would like to emphasize that the update is not trivial at all and has yielded significant performance improvement.

R2 also comments on the lack of 'neutral' responses. Since, 'neutral' is not en emotion, it may make the responses non-empathetic and aloof. We checked the dataset and there are very few responses that may be construed as 'neutral'. Moreover, those seemingly 'neutral' responses are not the only valid responses. Further, 'neutral' is not among the the labels in the dataset. Therefore, it is not possible for the model to learn such embeddings from the dataset itself.
